SailFFish: A Lightweight, Parallelised Fast Poisson Solver Library

A solver for the Poisson equation for 1D, 2D and 3D regular grids is presented. The solver applies the convolution theorem in order to efficiently solve the Poisson equation in spectral space over a rectangular computational domain. Conversion to and from the spectral space is achieved through the use of discrete Fourier transforms, allowing for the application of highly optimised O(NlogN) algorithms. The data structure is configured to be modular such that the underlying interface for operations to, from and within the spectral space may be interchanged. For computationally demanding tasks, the library is optimised by making use of parallel processing architectures. A range of boundary conditions can be applied to the domain including periodic, Dirichlet, Neumann and fully unbounded. In the case of Neumann and Dirichlet boundary conditions, arbitrary inhomogeneous boundary conditions may be specified. The desired solution may be found either on regular (cell-boundary) or staggered (cell-centre) grid configurations. For problems with periodic, Dirichlet or Neumann boundary conditions either a pseudo-spectral or a second-order finite difference operator may be applied. For unbounded boundary conditions a range of Green's functions are available. In addition to this, a range of differential operators may be applied in the spectral space in order to treat different forms of the Poisson equation or to extract highly accurate gradients of the input fields. The underlying framework of the solver is first detailed, followed by a range of validations for each of the available boundary condition types. Finally, the performance of the library is investigated. The code is free and publicly available under a GNU v3.0 license.

==> Diagrams/Arch.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Arch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{530.74025552bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23245603)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Arch.pdf}}%
    \put(0.30457124,0.20793159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{140}\smash{\begin{tabular}[t]{l}$test 1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Plots/1D_CELL_BDRY_FD2.dat <==
8		2.337006e-01	0.2337006	0.2337006
16		5.302929e-02	0.05302929	0.05302929
32		1.295075e-02	0.01295075	0.01295075
64		3.218964e-03	0.003218964	0.003218964
128		8.035777e-04	0.000803578	0.000803578
256		2.008218e-04	0.000200822	0.000200822
512		5.020092e-05	5.02009E-05	5.02009E-05
1024	1.254995e-05	1.255E-05	1.255E-05
2048	3.137469e-06	3.13747E-06	3.13747E-06
4096	7.843661e-07	7.84366E-07	7.84366E-07


==> Plots/1D_CELL_BDRY_PS.dat <==
8		4.50E-16	1.55E-15	3.33E-16	0.049631778
16		6.66E-16	2.11E-15	4.44E-16	8.18402E-05
32		9.99E-16	2.11E-15	5.55E-16	3.27196E-08
64		1.19E-15	1.89E-15	6.11E-16	1.15866E-12
128		1.22E-15	2.05E-15	6.11E-16	3.52367E-14
256		1.22E-15	2.16E-15	5.55E-16	1.02397E-14
512		1.26E-15	2.11E-15	7.08E-16	4.36693E-15
1024	1.29E-15	2.22E-15	6.66E-16	2.86109E-15
2048	1.29E-15	2.22E-15	6.66E-16	2.55993E-15
4096	1.29E-15	2.22E-15	7.08E-16	3.01167E-15


==> Plots/1D_CELL_CENTRE_FD2.dat <==
8		1.652512e-01	2.337006e-01	2.337006e-01
16		4.899267e-02	5.302929e-02	5.302929e-02
32		1.270190e-02	1.295075e-02	1.295075e-02
64		3.203464e-03	3.218964e-03	3.218964e-03
128		8.026097e-04	8.035777e-04	8.035777e-04
256		2.007613e-04	2.008218e-04	2.008218e-04
512		5.019714e-05	5.020092e-05	5.020092e-05
1024	1.254971e-05	1.254995e-05	1.254995e-05
2048	3.137454e-06	3.137469e-06	3.137469e-06
4096	7.843651e-07	7.843661e-07	7.843659e-07


==> Plots/1D_CELL_CENTRE_PS.dat <==
8		7.77E-16	1.33E-15	4.44E-16	0.049571556
16		1.44E-15	1.78E-15	6.11E-16	9.79353E-05
32		1.19E-15	1.78E-15	5.55E-16	4.28351E-08
64		1.28E-15	2.16E-15	5.00E-16	1.62469E-12
128		1.22E-15	2.14E-15	5.55E-16	3.79471E-14
256		1.34E-15	2.02E-15	6.66E-16	1.02397E-14
512		1.19E-15	2.33E-15	7.77E-16	3.614E-15
1024	1.44E-15	2.44E-15	6.66E-16	2.40933E-15
2048	1.39E-15	2.23E-15	7.77E-16	2.86109E-15
4096	1.47E-15	2.33E-15	6.66E-16	2.10817E-15


==> Plots/1D_CELL_CENTRE_PS2.dat <==
8		7.77E-16	1.33E-15	4.44E-16	0.049571556
16		1.44E-15	1.78E-15	6.11E-16	9.79353E-05
32		1.19E-15	1.78E-15	5.55E-16	4.28351E-08
64		1.28E-15	2.16E-15	5.00E-16	1.62469E-12
128		1.22E-15	2.14E-15	5.55E-16	3.79471E-14
256		1.34E-15	2.02E-15	6.66E-16	1.02397E-14
512		1.19E-15	2.33E-15	7.77E-16	3.614E-15
1024	1.44E-15	2.44E-15	6.66E-16	2.40933E-15
2048	1.39E-15	2.23E-15	7.77E-16	2.86109E-15
4096	1.47E-15	2.33E-15	6.66E-16	2.10817E-15


==> Plots/2D_CELL_BDRY_FD2.dat <==
8		5.302929e-02	4.674011e-01	4.674011e-01	4.542374e-07
16		1.295075e-02	1.060586e-01	1.060586e-01	6.753982e-09
32		3.218964e-03	2.590149e-02	2.590149e-02	6.591380e-12
64		8.035777e-04	6.437929e-03	6.437929e-03	6.156981e-16
128		2.008218e-04	1.607155e-03	1.607155e-03	7.453890e-20
256		5.020092e-05	4.016436e-04	4.016436e-04	9.486769e-20
512		1.254995e-05	1.004018e-04	1.004018e-04	1.084202e-19
1024	3.137469e-06	2.509989e-05	2.509989e-05	9.486769e-20
2048	7.843661e-07	6.274937e-06	6.274937e-06	1.084202e-19

==> Plots/2D_CELL_BDRY_PS.dat <==
8		2.22045E-16	2.44249E-15	4.44089E-16	0.010094164
16		5.55112E-16	4.21885E-15	8.88178E-16	0.000150088
32		5.55112E-16	4.21885E-15	9.99201E-16	1.46475E-07
64		6.10623E-16	3.9968E-15	1.22125E-15	1.36822E-11
128		6.10623E-16	4.44089E-15	1.11022E-15	1.807E-15
256		6.66134E-16	4.44089E-15	1.33227E-15	2.25876E-15
512		7.77156E-16	4.21885E-15	1.33227E-15	2.40934E-15
1024	7.77156E-16	4.66294E-15	1.33227E-15	2.25876E-15
2048	7.77156E-16	4.66294E-15	1.55431E-15	3.01167E-15


==> Plots/2D_CELL_CENTRE_FD2.dat <==
8		4.526333e-02	3.305025e-01	3.305025e-01	4.189947e-07
16		1.245784e-02	9.798535e-02	9.798535e-02	3.178680e-09
32		3.188039e-03	2.540380e-02	2.540380e-02	2.555589e-12
64		8.016430e-04	6.406928e-03	6.406928e-03	2.064118e-16
128		2.007009e-04	1.605219e-03	1.605219e-03	8.131516e-20
256		5.019336e-05	4.015227e-04	4.015227e-04	9.486769e-20
512		1.254947e-05	1.003943e-04	1.003943e-04	8.809143e-20
1024	3.137439e-06	2.509942e-05	2.509942e-05	9.486769e-20
2048	7.843642e-07	6.274908e-06	6.274908e-06	1.016440e-19


==> Plots/2D_CELL_CENTRE_PS.dat <==
8		6.106227e-16	3.108624e-15	8.881784e-16	0.009310993
16		4.718448e-16	3.330669e-15	1.332268e-15	7.06373E-05
32		4.440892e-16	3.996803e-15	1.110223e-15	5.67909E-08
64		6.383782e-16	4.440892e-15	9.159340e-16	4.58693E-12
128		9.992007e-16	4.274359e-15	1.110223e-15	1.807E-15
256		7.771561e-16	4.218847e-15	1.332268e-15	1.95759E-15
512		8.881784e-16	4.662937e-15	1.554312e-15	1.95759E-15
1024	8.881784e-16	4.884981e-15	1.554312e-15	2.10817E-15
2048	8.881784e-16	4.662937e-15	1.776357e-15	2.10817E-15


==> Plots/2D_IH.dat <==
8		0.04635478	0.05302929	0.1168503	0.2337006
16		0.0125997	0.01295075	0.04526333	0.05302929
32		0.003205976	0.003218964	0.01245784	0.01295075
64		0.000803892	0.000803578	0.003188039	0.003218964
128		0.000200982	0.000200822	0.000801643	0.000803578
256		5.02384E-05	5.02009E-05	0.000200701	0.000200822
512		1.25601E-05	1.255E-05	5.01934E-05	5.02009E-05
1024	3.14002E-06	3.13747E-06	1.25495E-05	1.255E-05
2048	7.85005E-07	7.84366E-07	3.13744E-06	3.13747E-06
4096	1.96251E-07	1.96091E-07	7.84364E-07	7.84366E-07


==> Plots/2D_UB.dat <==
8		0.010094156	0.858751111	0.728757778	0.615871111	0.518595556	0.435113333
16		0.000150088	0.587437778	0.331806667	0.180404889	0.093288222	0.044946444
32		1.46475E-07	0.249257778	0.054610222	0.010028022	0.001345431	0.000296047
64		1.36822E-11	0.074109333	0.004499244	0.000205533	1.35089E-05	2.3018E-06
128		1.807E-15	0.019400378	0.000301033	3.39736E-06	9.304E-08	7.17653E-09
256		2.10817E-15	0.004907022	1.91352E-05	5.37924E-08	4.28471E-10	1.09932E-11
512		2.40934E-15	0.001230351	0.000001201	8.43258E-10	1.74672E-12	1.23162E-14
1024	2.25876E-15	0.000307813	7.51416E-08	1.31866E-11	7.21302E-15	2.40933E-15
2048	3.31284E-15	7.69673E-05	4.69758E-09	2.08408E-13	3.01167E-15	2.86109E-15


==> Plots/2D_UB_Grad.dat <==
8		3.00E-02	6.35E-01	6.01E-01	5.57E-01	5.08E-01	4.57E-01
16		8.48E-04	7.08E-01	4.74E-01	2.89E-01	1.63E-01	8.39E-02
32		1.59E-06	3.49E-01	9.16E-02	1.94E-02	4.74E-03	1.78E-03
64		2.45E-10	1.08E-01	7.89E-03	5.73E-04	8.94E-05	2.14E-05
128		1.63E-15	2.87E-02	5.37E-04	1.22E-05	8.29E-07	8.25E-08
256		1.63E-15	7.29E-03	3.42E-05	2.08E-07	4.26E-09	1.56E-10
512		1.43E-15	1.83E-03	2.15E-06	3.38E-09	1.79E-11	1.85E-13
1024	1.43E-15	4.58E-04	1.35E-07	5.34E-11	7.14E-14	1.63E-15
2048	1.63E-15	1.14E-04	8.41E-09	8.37E-13	1.63E-15	1.63E-15
4096	1.63E-15	2.86E-05	5.26E-10	1.33E-14	1.63E-15	1.63E-15


==> Plots/3D_CELL_BDRY_FD2.dat <==
8	2.337006e-01	2.337006e-01	2.337006e-01
16	5.302929e-02	5.302929e-02	5.302929e-02
32	1.295075e-02	1.295075e-02	1.295075e-02
64	3.218964e-03	3.218964e-03	3.218964e-03
128	8.035777e-04	8.035777e-04	8.035777e-04
256	2.008218e-04	2.008218e-04	2.008218e-04
512	5.020092e-05	5.020092e-05	5.020092e-05


==> Plots/3D_CELL_BDRY_PS.dat <==
8	4.588366e-18	3.330669e-16	2.401189e-18	0.720606889
16	1.332268e-15	1.665335e-15	4.440892e-16	0.008812651
32	9.992007e-16	1.110223e-15	6.661338e-16	0.000148557
64	1.054712e-15	1.110223e-15	6.661338e-16	1.47381E-07
128	1.387779e-15	1.276756e-15	7.771561e-16	1.33985E-11
256	1.387779e-15	1.221245e-15	9.992007e-16	4.26152E-14
512	1.443290e-15	1.332268e-15	9.992007e-16	


==> Plots/3D_CELL_CENTRE_FD2.dat <==
8	0.08262562	8.262562e-02	8.262562e-02	3.585779e-05
16	0.04181786	4.181786e-02	4.181786e-02	3.780789e-07
32	0.01221846	1.221846e-02	1.221846e-02	3.515523e-09
64	0.003172687	3.172687e-03	3.172687e-03	3.487084e-12
128	0.000800677	8.006773e-04	8.006773e-04	3.520057e-16
256	0.00020064	2.006404e-04	2.006404e-04	1.917683e-18
512	5.01896E-05	5.018958e-05	5.018958e-05	


==> Plots/3D_CELL_CENTRE_PS.dat <==
8	3.885781e-16	1.165734e-15	2.775558e-16	0.796839778
16	5.551115e-16	6.661338e-16	6.661338e-16	0.008401753
32	7.771561e-16	9.992007e-16	6.661338e-16	7.81227E-05
64	1.332268e-15	1.332268e-15	6.661338e-16	7.74908E-08
128	1.221245e-15	1.221245e-15	7.771561e-16	7.82235E-12
256	1.554312e-15	1.276756e-15	8.881784e-16	4.26152E-14
512	1.665335e-15	1.554312e-15	9.992007e-16	


==> Plots/3D_IH.dat <==
8		0.2337006	0.1196245	0.1652512	0.4674011
16		0.05302929	0.05036539	0.08363572	0.1060586
32		0.01295075	0.0142605	0.02443693	0.02590149
64		0.003218964	0.003670819	0.006345375	0.006437929
128		0.000803578	0.000923628	0.001601355	0.001607155
256		0.000200822	0.000231178	0.000401281	0.000401644
512		5.02009E-05	5.78098E-05	0.000100379	0.000100402


==> Plots/3D_UB.dat <==
8	7.21E-01	8.79E-01	7.28E-01	5.82E-01	4.53E-01	5.04E-01
16	8.81E-03	8.77E-01	7.43E-01	6.30E-01	5.32E-01	4.47E-01
32	1.49E-04	5.99E-01	3.39E-01	1.85E-01	9.65E-02	4.70E-02
64	1.47E-07	2.55E-01	5.63E-02	1.05E-02	1.53E-03	3.69E-04
128	1.34E-11	7.59E-02	4.70E-03	2.22E-04	1.63E-05	2.77E-06
256	4.26E-14	1.99E-02	3.15E-04	3.70E-06	1.07E-07	8.84E-09
512	1.19E-14	5.04E-03	2.01E-05	5.87E-08	5.24E-10	1.30E-11


==> Plots/3D_UB_Grad.dat <==
8	0.919242308	0.765819231	0.828734615	0.872430769	0.900942308	0.919538462
16	0.034196308	0.9521		0.8538		0.748715385	0.673292308	0.599023077
32	0.001040962	0.893234615	0.579930769	0.348091923	0.193719231	0.098985769
64	2.14122E-06	0.426196154	0.109684615	0.022308423	0.005865885	0.002230112
128	3.39038E-10	0.131732692	0.009376731	0.000685354	0.000117333	2.5702E-05
256	7.2975E-14	0.034832808	0.000632512	1.5272E-05	9.98308E-07	1.10067E-07


==> Plots/Perf1.dat <==
125			144.1		244.3		374.3		686.8		1176.8		1154.2	1003.5		824.9		842.3		69.7
1000		137.3		166.9		262.9		549			551.3		582.80	780.20		958.00		1162.10		64.9
10648		722.9		520			494.3		25876		36839.9		50433.7	75166.3		125933.5	87743.5		82.6
103823		12900.5		4530.4		2953.4		273543.4	296446.8 	2556.9	2267.3		952886.6	982781		257.9
1030301		105012.8	36228.1		21669.1		17051.8		14445.2		14075	14465.6		13217.4		12452.8		760.6
10077696	364509.8	131007.5	98298.8		98916.6		99688.1		95323.8	93924.1		94259.9		92386.2		2497.5
99252847	9974786.7	3345164.3	864504.2	0.0			0.0			0.0			0.0		0.0			0.0			60788.4



